The Shape of Alerts: Detecting Malware Using Distributed Detectors by Robustly Amplifying Transient Correlations

We introduce a new malware detector - Shape-GD - that aggregates per-machine detectors into a robust global detector. Shape-GD is based on two insights: 1. Structural: actions such as visiting a website (waterhole attack) by nodes correlate well with malware spread, and create dynamic neighborhoods of nodes that were exposed to the same attack vector. However, neighborhood sizes vary unpredictably and require aggregating an unpredictable number of local detectors' outputs into a global alert. 2. Statistical: feature vectors corresponding to true and false positives of local detectors have markedly different conditional distributions - i.e. their shapes differ. The shape of neighborhoods can identify infected neighborhoods without having to estimate neighborhood sizes - on 5 years of Symantec detectors' logs, Shape-GD reduces false positives from ~1M down to ~110K and raises alerts 345 days (on average) before commercial anti-virus products; in a waterhole attack simulated using Yahoo web-service logs, Shape-GD detects infected machines when only ~100 of ~550K are compromised.

==> reviews/ccs_2016.txt <==
===========================================================================
                           CCS 2016 Review #49A
---------------------------------------------------------------------------
   Paper #49: Shape GD: Guarding Noisy Neighborhoods with Weak Detectors
---------------------------------------------------------------------------

                      Overall merit: 5. Accept - will argue for

                         ===== Paper summary =====

This paper introduces an algorithm that solves the high false positive and negative problems in malware detection. The conventional methods 
initially analyze behavior of the application. They generate feature vectors (FV) from OS operations such as system calls. Then, they apply 
machine learning algorithms to classify the malicious applications. However, such solutions provide results with a high false positive rate.

This paper introduces new algorithm called Shape GD. It consists of four algorithms. The first one is feature extraction algorithm. This 
algorithm transforms the 390-dimensional time-series of system calls into a discrete-time sequence of feature-vectors. The second algorithm 
is the Local Detector (LD) Algorithm. LD algorithm generates sequence of alerts from the FV if it thinks that the current FV is a malware. 
The third algorithm is The Shape Global Detector (GD) Algorithm. It takes FVs that cause alert from each neighborhood and its output is a 
global alert for the neighborhood. The forth algorithm is Generating histograms from alert-FVs. It takes an L dimensional vector and splits 
each dimension into b bins. After that, the authors compute the Wasserstein distance between this histogram and the reference histogram 
(generated using only the false positive FVs of the LDs). If this distance is greater than some threshold, the system generates an alert.

To quantify the accuracy of the local detectors, the authors evaluate seven different machine learning algorithms such as kNN, Naive Bayes, Decision Tree, etc.

                        ===== Paper strengths =====

The authors propose a novel algorithm. The problem studied in the paper and the contributions are clearly stated.

Evaluation is extensive. Authors present a detailed evaluation section.

The results are convincing and they show a significant improvement.

                       ===== Paper weaknesses =====

Computational complexity of the proposed scheme can be further elaborated.

Some key parts of the proposed algorithm should be clarified.

                ===== Additional comments for authors =====

The main contribution of the paper is in GD. Here, the authors determine whether there is a malware in the neighborhood (not in an individual node).

The authors also present a comprehensive evaluation of their proposed system and results of their simulations. They collect data from benign 
applications and malware families. For modeling waterhole attacks, they use Yahoo's dataset.

The authors seem to reduce the time of detection and the amount of false positives and negatives significantly.

Proposed technique also achieves dimensionality reduction, when data is sent from individual nodes to GD. Moreover, it is robust against noise.

On the negative side, I have the following concerns:

My main concern is the way the authors determine the reference histogram. The key idea of Shape GD is to construct a histogram from the alert-FVs 
(true or false alerts) and compare this histogram to a reference histogram (set of false positive alert-FVs), all from the same neighborhood 
to compute ShapeScore. In this way it is obvious that with a certain number of infected nodes, FP will be clearly separated from TP (Figures 6 and 7).

As the authors stated in the paper the number of FVs depends on the timescale of the attacks and the number of nodes affected by an attack. But, 
there is no information how the number of FVs is chosen for both waterhole and phishing attack.

NTW (neighborhood time window) is chosen based on the timescale of the attacks, but as shown through experiments the increase in NTW has different 
effects in waterhole and phishing attacks. The authors say that NTW should be set based on the rate of incoming requests and access frequency of a 
particular server, without elaborating anymore how the best value (requiring less number of infected node to raise an alert) for a certain attack 
can be found out or which value should be chosen for a certain attack.

The authors choose L (number of dimensions) as 10 and they state that feature extraction can be done by using a histogram and PCA analysis, 
Markov model, or n-grams, but I am not sure if all of them would extract the same features from the same dataset. During their experiments PCA is 
used. The authors also claim that they use standard methods to determine the size and the number of bins, but there is no further information 
regarding this issue in the paper.

In Figure 11 the values in y-axis are not correct.

===========================================================================
                           CCS 2016 Review #49B
                     Updated 18 Jul 2016 4:53:31pm UTC
---------------------------------------------------------------------------
   Paper #49: Shape GD: Guarding Noisy Neighborhoods with Weak Detectors
---------------------------------------------------------------------------

                      Overall merit: 3. Weak reject - will not argue
                                        against

                         ===== Paper summary =====

This paper proposes a collaborative malware detection technique called "Shape GD". The approach works by aggregating behavioral feature vectors 
that lead to alarms on local machines, but unlike many collaborative intrusion detection systems that threshold on the number of reported local 
alarms, the authors posit that the feature vectors used here provide richer information, and thus more robust results. The approach is implemented 
and evaluated on a reasonably large malware corpus, under two simulated attack scenarios.

                        ===== Paper strengths =====

- The paper tackles an important problem, and takes it in a promising direction.

- The evaluation simulates larger network attacks involving malware, and goes into detail on how various factors affect detection performance.

                       ===== Paper weaknesses =====

- It is difficult to tell how some of the main ideas described early in the paper are embodied in the algorithm itself.

- The main algorithm is given "as-is", with major design choices left unexplained and key subcomponents are not described in any technical detail.

- The paper reports impressive detection results, but it does not appear that the parameters used to generate these results were selected correctly.

                ===== Additional comments for authors =====

Overall, this paper might show promise at addressing a challenging problem. Looking to collaborative data to bolster the shortcomings of local malware 
detectors is a good direction to explore, and the work described in this paper is a reasonable start towards an interesting technique. However, the paper 
is currently held back by a number of technical issues and ambiguities in how the technique is presented. While the role of "neighborhoods", in the sense 
described here, is an interesting take on collaborative intrustion detection, the paper fails to show how this idea is put to effective use. The algorithm 
described in section 4 resembles a straightforward anomaly detector which takes as input data from local malware detectors, and the key design decisions 
that define it are not well-explained. More details on these points follow.

The paper claims to detect malware with 100% true positives, and just 1% false positives. However, this doesn't appear to be a defensible result, as the 
main algorithm (section 4) heavily depends on parameter settings, and the paper does not explain how these parameters can be selected independently of 
the test data. It is not correct to report detection rates based on parameters chosen after seeing the corresponding evaluation data.

It is not clear what role the "neighborhoods" actually play in Shape GD. Section 2 gives the impression that neighborhoods are explicitly identified or 
inferred (i.e., the subsection titled "Inferring neighborhoods from common attack vectors" is suggestive), but section 4 explains that the "Shape Global 
Detector" algorithm takes as input a set of vectors from each neighborhood. In contrast to the overview in 2, this seems to suggest that the neighborhoods 
must be manually identified before running the algorithm. This is made more confusing by the text which states that the number of nodes in each neighborhood 
may be unknown, again suggesting that neighborhoods are somehow inferred by the algorithm.

This is problematic, because it is not clear how one would go about identifying the sort of neighborhoods described in the paper without already knowing 
what sort of malware/attack they are looking to detect. The evaluation section doesn't clear things up, as it is based on two scenarios that just simulate 
conditions that would lead to creating single neighborhoods. Rather than identifying (either explicitly or through inference) a neighborhood and 
subsequently running the global shape detector algorithm, these experiments seem to take vectors from all nodes and characterize the delay before 
detecting the presence of an attack.

To fix this confusing state of affairs, the paper needs a more precise and detailed description of the main algorithm. Section 4, the main technical 
exposition, is shorter than the overview section by quite a bit. This section needs to be precise enough for the reader to determine what each component 
of the system accepts and input and produces as output, and it also needs to describe the corresponding algorithms in sufficient detail. Furthermore, 
important design decisions need to be justified, either by technical arguments or appropriate citations. A few examples of things to address in this section:

- "The feature extraction can be accomplished, for instance, by using a histogram and PCA analysis, Markov models, or n-grams (see Section 5.3 for details)." 
Why these approaches? They're quite different, and each will bring different assumptions, caveats, and characteristics. Section 5.3 doesn't have any useful 
details. Why did you end up using PCA? What are you actually trying to accomplish here, and what about your goals would make one approach better than another?

- "We use standard methods to determine the size and number of bins." Which ones? There's no one-size-fits-all way of doing this. Additionally, what are 
you binning here?

- Importantly, explain what role the neighborhoods play at a technical level in section 4.

- Section 6 describes results which suggest that Shape GD is very sensitive to parameter choices. How do you set these for training and detection? The most 
obvious one is the "robustness threshold", but the neighborhood time window, the feature dimension size, and the "minimum number of FVs per neighborhood" 
are also apparently crucial. The discussion in 6.3 suggests that one would need to know what kind of attack they're looking for to correctly set the NTW; 
this is obviously not feasible. Section 6.2 states that the algorithm will need at least 15,000 FVs per neighborhood, but doesn't offer any justification 
for this universal constant other than that it worked on the evaluation dataset. Section 6.4 indicates that these parameters can interact in dramatic and 
difficult-to-predict ways, so the paper needs to present a careful argument that they can be effectively picked before attempting detection.

                     ===== Response to rebuttal =====

I thank the authors for their response. Several important points remain unclear, however.

- How can neighborhoods be defined statically in a way that is general enough to identify unknown attacks, but still specific and meaningful enough to 
impart performance gains? The experiments don't shed light on this, as it seems that specific knowledge of the attack was crucial for defining neighborhoods.

- The main high-level results that you report in the first part of the paper appear to follow from a search for the best values from a range. Selecting 
the minimum number of FVs and the NTW parameter depends on access to benign data, and you then report true/false positive numbers (which also requires 
benign traffic). Both the paper and your response do not make it clear whether the TP/FP numbers that you report come from evaluation on separate data 
than that used when searching for the best parameters.

===========================================================================
                           CCS 2016 Review #49C
---------------------------------------------------------------------------
   Paper #49: Shape GD: Guarding Noisy Neighborhoods with Weak Detectors
---------------------------------------------------------------------------

                      Overall merit: 3. Weak reject - will not argue
                                        against

                         ===== Paper summary =====

This paper proposes Shape GD, which is a new collaborative algorithm that combines results of per-device anomaly detection for high-fidelity anomaly 
detection. Different from the previous count-based approaches, Shape GD incorporates the feature vectors (FVs) of per-device location anomaly detection 
and leverages the insight that the distribution of feature vectors for TPs and FPs are different.

                        ===== Paper strengths =====

It is good to see that this paper presents a new algorithm that combines FVs rather than the detection results of LDs, which may potentially provide 
more information for detection. Also, I appreciate the idea to detect malicious neighborhoods, rather than individual nodes, which could potentially 
increase our detection performance.

                       ===== Paper weaknesses =====

(1) The paper presents Shape GD as a "system" in the abstract. However, the paper acknowledges that (in section 4), the main contribution is a new GD 
algorithm, which leverages existing LD methods and combines their results in a new way. To be presented as a real system, the paper should at least 
discuss the system architecture and implementation, which is of course missing in the main text. In general, the work focuses more on the theoretical 
aspects, as opposed to deployment considerations that arise for real-world impact.

(2) The main approach of comparing the distance of distribution histograms is problematic. First, the paper does not justify the insight which the 
distribution of FPs and TPs is different. Since the paper does not present details on how these LDs are implemented, it is far more ideal to claim 
the distribution of its FVs (what if the FVs extracted are not good? what if the attacker adopts complex attack strategies?). The proof-of-concept 
example in Figure 2 is far from the real case. Second, in order to compute the ShapeScore, the paper uses the distribution of false positive FVs of 
LDs as a reference histogram. However, it is not clear how to obtain the reference historgam first, especially how to decide which result are false 
positives. This is critical since if the authors are able to decide which results are false positives, there is no meaning for developing algorithms for detection.

(3) The waterhole and phishing attack scenarios in the evaluation is simulated. How well do the simulations match with the real, complex cases should be addressed.

                ===== Additional comments for authors =====

It is recommended that the authors focus more on considerations for practical application of their algorithm, and provide more information about what 
FVs are extracted from LDs and how to obtain the reference histogram.

Comments on writing:

Abstract: "We filter feature vectors along neighborhood lines, efficiently map a neighborhood's FVs' statistical shapes into a scalar score, and train 
our Shape GD to separate true positive from false positive neighborhoods." ? the writing is generally very dense. For example, it is not clear what it 
means to filter feature vectors along neighborhood lines. It is not even clear if there is a universal decomposition of nodes into a neighborhood.

Introduction:

"have been studied and are deployed by security companies such as Cisco, Dell, etc." ? are there any citations for this?

"Further, count-based GDs become dramatically inaccurate when the underlying community is even slightly noisy – i.e., where the number of active nodes 
varies dynamically (unlike static networks/LANs)." It is not clear why the number of nodes varies? Are you referring to node churn? If so, it would 
seem that count based thresholds can be dynamically adapted to account for this. It is not clear why a new approach is needed. The later text talks 
about errors in estimating community size -- why would there be errors in estimating a community size? (This becomes clear later ….)

The notion of community seems too general that is raises questions in terms of how neighborhoods will be detected in practice? If it is specific to 
work/employer, and the system is deployed at an enterprise level, then I am not sure why the community will be dynamic. If the deployment model is 
at an individual level, users will not share information about common websites visited, so computing the neighborhood becomes challenging.

(So far, the paper is written from a very theoretical perspective, without mentioning practical considerations for deployment)

Regd the enterprise examples (such as waterhole attacks), it may be very common to visit particular types of websites, which would result in very 
large neighborhood sizes. In the phishing attack example, one would need a mapping function mapping destination email addresses to specific machines.

Section 2.2:
"These values represent independent draws from a conditional distribution" ? I am not sure why the draws are independent? (Machines behavior within 
an enterprise environment can be highly correlated..)

Section 4:
"The input to the Shape GD is a set of alert-FVs from each neighborhood and its output is a global alert for the neighborhood" ? given that the input 
is specific to a neighborhood, how does one determine which LDs to consider? It would seem that the size of neighborhood should be known in this case, 
contradicting the criticisms leveraged against simple count based methods.

In general, the section 3 description is very concise; I am not sure I could reproduce the algorithm details based on its description.

Section 5:
"We set a threshold of 100 system calls per execution to avoid tracing executions where malware may not have executed any stage of its exploit or 
payload correctly." ? How many benign/malicious applications were excluded due to this?

Section 5.2
In the modeling of the waterhole attack, the deployment model is not clear at all. Which entity is collecting the output from global detectors? 
How would that entity know that users communicated with a particular server?

Section 5.2 is written from the perspective of custom local detectors. Why not use existing local detection mechanisms (as opposed to coming up with your own..)

It is good to see experimental results quantifying impact of error in estimation of neighborhood size of system accuracy. However, the importance of 
the work is hard to judge since there are no real-world estimates for this problem for the  count based methods...


===========================================================================
            Response by Mohit Tiwari <tiwari@austin.utexas.edu>
   Paper #49: Shape GD: Guarding Noisy Neighborhoods with Weak Detectors
---------------------------------------------------------------------------
[General questions]

>> Clarify the key insight.

Our insight is that as long as the feature vector (FV) representation
captures even a *small* difference between TPs and FPs, ShapeGD
can amplify this difference (in a robust manner) using their statistical
shape.

>> Reproduce our results.

We will release source code, malware + benignware + network-trace
datasets, and simulation infrastructure for researchers to replicate
our experiments on AWS.


[Review A, B, C]

>> How to choose parameters such as histogram+PCA,
neighborhood time window (NTW), size of neighborhoods
in feature vectors (FVs), ShapeScore threshold, etc. in a
real deployment?

We follow these steps; analogous steps would be followed
in a real deployment. In the paper, we only show final detection
results for one representative set of LD techniques for brevity.

-- start with a feature extraction and LD algorithm. Output: FVs
that lead to a local alert. (Fig. 3 shows example LDs).

-- determine minimum number of FVs required to model
neighborhoods in benign programs. This is determined using
only benign past (e.g., test)  data -- see Fig. 5; requires about
15K FVs from our experiments.

--  choose an NTW based on the false positive rate (FP) and the
desired time-to-detection.
Figs 8, 9 show this trade-off for phishing and waterhole attacks
respectively. Small NTW means more work to transfer FVs from LD to
 GD, whereas long NTW means that more nodes can get compromised
before GD makes a decision or FPs can drown out TPs.

We have experimented with several choices of feature extraction
and LD algorithms (Fig 3), and NTW settings (Fig. 8,9) with
qualitatively similar results.


[Review A,B,C]

>> "...standard methods to determine size and number of bins."
--- which ones?

We tried "square-root choice", Rice rule, and Doane's formula (https://en.wikipedia.org/wiki/Histogram) to estimate the number
of bins: we found 20--100 bins yielded separable histograms
(as in Fig 4) for the Windows dataset and fixed it at 50 for our
experiments.


[Review B, C]

>> "... not clear if neighborhoods are explicitly identified or inferred"
--- clarify how dynamic 'neighborhoods' work.

The "attribute" or property that defines neighborhoods is defined
statically. Neighborhoods are then instantiated dynamically at run-time.

E.g.: for waterhole attack, temporal neighborhood is defined as "all client
machines that visited any website during the last hour". At run-time, the
neighborhood instantiations between 1--2pm and 2--3pm involve different
sets of alert-FVs from different client machines.


[Review C]

>> "... how well do simulations match real cases" "... deployment model: how
would ShapeGD know users communicated with a server"

We use actual malware and benignware programs, along with network
and email traces from real enterprises, to conduct the malware infection
experiments (Sections 5.1, 5.2).

Currently, enterprises use SIEM tools (like HP Arcsight) to monitor
network traffic and collect logs -- in addition to LDs from McAfee,
Lookout, etc. We use exactly these logs' (client-IP, server IP, timestamp)
data to construct neighborhoods and thus filter alert-FVs from the
LD nodes.


------------- 474 words -------------

-------Specific questions below---------

[Review A]

>> Fig.11: Y-axis errors

Thanks -- please find the fixed plot at
https://github.com/shape-gd/49-Shape-GD-Guarding-Noisy-Neighborhoods-with-Weak-Detectors/blob/master/waterhole_structural_NF-eps-converted-to.pdf


[Review B]

>> "... what role neighborhoods play in ShapeGD". "...simulate conditions that create single neighborhoods and take vectors from all 
nodes" "... resembles standard anomaly detector"

Prior CIDSs (a) aggregate bit-streams of alerts from each node, while ShapeGD aggregates alert-FVs; and (b) aggregate alerts from a static 
partition of nodes into groups (e.g., subnets in LANs), whereas in ShapeGD both #nodes/neighborhood and #alert-FVs/node vary dramatically 
over time and hence ShapeGD needs to be robust against these variations. Note: we do *not* consider all nodes in the community as the 
neighborhood in our experiments (Section 6).

The idea of statistical shape (instead of counting #alerts) to distinguish malicious v. benign set of FVs is thus a direct result of 
"dynamically created, high-variance" neighborhoods.


>> "... not correct to choose parameters after seeing evaluation data"

We never use test data while training the local or global classifier -- each experiment uses ML or systems methodology as appropriate. 
I.e., 10-fold cross-validation (Fig. 3),  500 randomly sampled benign/malicious neighborhoods X 10 repetitions to compute average (Figs 4,5), 
100 repetitions of each malware infection experiment (Figs 6,7,12,13), and 100 repetitions of infection X 10 repetitions per data-point (Figs 8--11).


[Review C]

>> How to obtain labeled data and construct reference histogram

ShapeGD only needs *benign* alert-FVs to construct the reference histogram -- this can be done using test inputs on benign apps in a 
malware-free system (e.g., while testing the apps).


>> How many benign/malicious applications were excluded due to 100-syscall threshold?

We ran the following number of apps after excluding quiescent ones:
Benign:1,889 out of 2,000 (sec 5.1)
Malware: 1,311 samples out of 2000 from 193 families collected in July 2013 [28] + 2,364 samples out of 3,225 from 13 families collected in 2015 [4].


>> Section 5.2 is written from the perspective of custom local detectors.

We experiment with many LDs *proposed in prior work* (see related work) and report results using the best one -- Random Forest in Fig. 3 -- throughout the rest of the paper.


>> Dell, Cisco behavioral monitoring citations

Dell:
https://www.secureworks.com/capabilities/managed-security
https://www.secureworks.com/capabilities/managed-security/network-security/advanced-malware-protection

Cisco:
http://www.cisco.com/c/en/us/products/security/advanced-malware-protection/index.html

==> reviews/ndss_2017.txt <==
===========================================================================
                            NDSS'17 Review #10A
---------------------------------------------------------------------------
   Paper #10: Shape GD: Guarding Noisy Neighborhoods with Weak Detectors
---------------------------------------------------------------------------

                      Overall merit: 2. Weak reject
                 Reviewer expertise: 2. Some familiarity

                         ===== Paper summary =====

This paper proposes a malware detection system called "Shape GD". Authors propose an algorithm that analyzes feature vectors (FVs) that leads to 
local detector alerts to determine if a global alert should be raised or not.

Shape GD consists of feature extraction, local detector, and global detector. The authors  main contributions is in the global detector. First, 
the feature vectors that leads to local detector alerts are analyzed, then they are filtered along neighborhood lines and mapped into a scalar 
score ('ShapeScore'). ShapeScore, which is computed using the Wassertein distance between neighborhoods, alert FV histogram. Then, a reference 
histogram detects malicious neighborhoods with 100% global true positive and 1% global false positive rates in both phishing and waterhole attacks.

                        ===== Paper Strengths =====

Authors propose a novel algorithm on an important issue.

High false positive and negative rate is typically the problem of traditional malware detection systems and this paper seems to find a solution for this problem.

Evaluation is extensive and considers how various factors affect detection performance.

The paper is well-organized.

                       ===== Paper weaknesses =====

Some parts of the proposed algorithm such as the construction of the reference histogram and parameters selection should be further clarified.

Reported results are not convincing considering that training and testing dataset do not overlap.

The algorithm is tested on just two attacks. Authors do not discuss the performance against more complex attacks.

                ===== Additional comments for author =====

The main idea of Shape GD is to construct a histogram from the alert-FVs and compare this histogram with a reference histogram, both from the same 
neighborhood to compute ShapeScore. Authors state that data used to choose the parameters is not reused for the performance results. Then, how it 
is possible that the reference histogram is from the same neighborhood as the one constructed from the alert-FVs? Also the true positive and false 
positive rates do not change from the ones aimed through threshold score which is determined in the training dataset (last paragraph of section VI-A)?

The number of FVs is one of the parameters that has an important impact in the number of TP and FP obtained, but the way how this parameter is chosen 
for both waterhole and phishing attacks, or how it can be chosen for other attacks is not clear.

Figure 10 and 11 show that the increase in NTW (neighborhood time window) has different effects in phishing and waterhole attack. NTW should be set 
based on the timescale of the attacks, but no further information is provided explaining how this value can be determined for other attacks or more complex ones.

Feature extraction is done by using a histogram and PCA analysis, L (number of dimensions) is selected as 10, r (intervals) as 1 second without 
giving any reasons for these choices.

It would have been better if the time required for local detectors or server computations would have been given in terms of seconds or computational complexity.

Minor comment: In section V, the lines referenced during the explanation of Algorithm 2 need to be checked again (e.g. line 16 does not exist).

===========================================================================
                            NDSS'17 Review #10B
---------------------------------------------------------------------------
   Paper #10: Shape GD: Guarding Noisy Neighborhoods with Weak Detectors
---------------------------------------------------------------------------

                      Overall merit: 3. Weak accept
                 Reviewer expertise: 2. Some familiarity

                         ===== Paper summary =====

This paper studies the behavioral malware detection problem.
The typical approach is to deploy local detectors (LD) on each machine, which can generate alerts that are further fed to a global detector (GD).
GD takes in the alerts from a neighborhood and determine if the neighborhood is compromised.

The main novelty in this paper is in the design of GD.
Instead of using alert-count based GD, which does not work well when the neighborhood size is unknown,
it uses the shape of the alert histograms and compare them to a reference histogram built on false positive feature vectors.

                        ===== Paper Strengths =====

The paper is in general well-written and gives sufficient technical details.
The proposed shape GD algorithm is simple and intuitive.
Two kinds of attack are studied: phishing and waterhole attack. The experimental results are promising and well-explained.

                       ===== Paper weaknesses =====

It does not compare to prior work (mentioned in the related work section) in the experiments, although Figure 12 and 13 show some results about 
general count GD (no citation).
The discussion and experimental results for some components are not enough. For example, the ShapeScore is defined as the Wasserstein distance 
between two distribution.
It would be good to discuss why it is better than other common distance functions between two distributions, such as KL-divergence.
Also, how the choice of feature extraction (PCA with top-10 principal components) and LD (only use best-performed random forest) can influence 
the final performance of GD would be helpful information.

===========================================================================
                            NDSS'17 Review #10C
---------------------------------------------------------------------------
   Paper #10: Shape GD: Guarding Noisy Neighborhoods with Weak Detectors
---------------------------------------------------------------------------

                      Overall merit: 3. Weak accept
                 Reviewer expertise: 2. Some familiarity

                         ===== Paper summary =====

This paper presents a way of summarizing an ensemble of behavioral detection algorithms using the ShapeDetector approach that is robust to noise 
in individual host based detectors. One way to summarize the paper is as follows -- Instead of using binary classifiers built on noisy behavioral 
detectors, build an ensemble hypothesis test using the raw distributions instead. The authors evaluate this on a combination of synthetic datasets 
with injected attack traces and show that the proposed approach has better performance than individual detectors

                        ===== Paper Strengths =====

- Ways to boost the performance of behavioral detectors is a valuable addition to the community in face of new and unforeseen attacks

- Paper idea is based on sound statistical foundations such as Wasserstein distance

                       ===== Paper weaknesses =====

1.  Deployment model is a bit odd

2.  Lack of comparison to other possibly simpler solutions  for summarizing results

3.  Evaluation is largely synthetic and limited

4. Some design decisions seem ad hoc

                ===== Additional comments for author =====

Overall this paper seems like a step in the right direction in the space of behavioral detection techniques -- looking at an ensemble may give more 
insight than any single instance of the detection algorithm

However, the paper is a bit lacking on the four dimensions above. Let me expand on these a bit more to highlight why my score is not higher despite 
my enthusiasm for the topic:

1. Deployment model is a bit odd

I expect behavioral detectors to be precisely useful for "subtle" attacks that are not widespread. But it seems that this kind of aggregated analysis 
is only affected when a substantial population is affected in a similar way. That is fine, but it seems that there might be much simpler mechanisms 
to find that when a large population is infected in a homogeneous way (see below).  In some sense I am not sure of the value of such a system that 
predicts if a "neighborhood" as a whole is malicious! On a related note, this deployment section has to be much earlier in the paper not as an afterthought


2. Lack of comparison to other possibly simpler solutions  for summarizing results

The paper starts from the premise that the "count" based aggregator is a bad idea when you have a noisy input. Yes I do intuitively get that, but why 
would anyone use that as the baseline? I would imagine people will collect raw data and run some kind of classification, regression or clustering 
algorithm on top of the raw data of alerts/logs from individual "sensors" rather than try and run some count algorithm on the coarse grained binary 
alerts. The paper lacks any meaningful comparison to these types of summarizations either qualitatively or quantitatively. In particular, why wont 
clustering work especially if you are assuming as in 1 that a non trivial fraction has been compromised?

3.  Evaluation is largely synthetic and limited

I sympathize with the authors on the paucity of good data. But the paper would be much stronger if you can talk to some vendors (e.g., Arcsight or 
Symantec or Mcafee) and try to run the algorithm offline on their traces to do better validation. As such with the two waterhole and phishing attacks 
shown I neither have the confidence in the correctness of the approach nor am I sold on the motivation as these seem easy to detect using other techniques


4. Some design decisions seem ad hoc

As a consumer of ML techniques but not as a researcher in this space, the paper seemed to fall short of explaining the rationale for several key 
algorithmic design choices. For instance, why Wasserstein rather than other distributional measures like KL or JS divergence? Similarly, how are 
the neighborhoods/thresholds chosen?
 I would also like to see some discussion/evaluation on the robustness of the proposed detection algorithm to adversarially injected noise/evasion
